CAKE: An Efficient Group Key Management for Dynamic Groups

With rapid increase of mobile computing and wireless network linkage, the information exchange between connected systems and within groups increases heavily. Exchanging confidential information within groups via unsecured communication channels is a high security threat. In order to prevent third parties from accessing this data, it is essential to encrypt it. For this purpose, the group participants need a common group key to enable encrypted broadcast messages. But efficient key management of secured group communication is a challenging task, if participants rely on low performance hardware and small bandwidth. For coordination and distribution, we present the modular group key management procedure CAKE that is centrally organized and meets strict security requirements. The lightweight G-IKEv2 protocol in combination with the key exchange concept of CAKE leads to an efficiently integrated solution. The hybrid approach combines the advantages of the existing protocols with the objective to reduce the computation and communication effort. It is shown that the procedure is more suitable for changing MANET groups than the existing ones. Moreover, the exchanged group key can be used for any services which provides a wide range of applications.

==> CRTOperationsMicroSeconds.csv <==
Tree operation after leave  (average),Calculate CRT Server  (average),Laenge CRT,#Clients in group  after leave,open CRT on client (average)
5225,229,1,1,540
7699,12080,2,2,1267
10173,20446,3,3,2129
7704,12359,2,4,1224
15122,39800,5,5,4833
12648,29134,4,6,3110
12653,29751,4,7,3123
17599,52733,6,8,4412
12659,29852,4,9,3092
17611,37172,6,10,4389
17609,52456,6,11,4389
15133,40053,5,12,4574
15605,40344,5,13,4369
17605,51627,6,14,4295


==> ResolveSLClientsMicroseconds.csv <==
Elements in SL,Client1,Client2,Client3,Client4,Client5,Ckient6,Client7,Client8,Client9,Client10,Client11,Client12,Client13,Client14
2,1229,1270,,,,,,,,,,,,
3,2090,2124,2110,,,,,,,,,,,
4,3119,3117,3119,3119,,,,,,,,,,
2,1223,1223,1223,1223,1228,,,,,,,,,
4,3138,3138,3138,3138,3138,3616,,,,,,,,
5,4404,4404,4404,4412,4374,4909,4858,,,,,,,
4,3114,3114,3114,3114,3114,3114,3114,3120,,,,,,
4,3121,3130,3114,3114,3114,3120,3121,3131,3114,,,,,
5,4366,4366,4366,4366,4366,4366,4366,4366,4366,4366,,,,
4,3129,3125,3124,3129,3125,3130,3125,3633,3129,3125,3125,,,
6,4389,4388,4388,4295,4293,4293,4293,4389,4293,4293,4293,4293,,


==> picture/crt-time-measure-client.tikz <==
\begin{tikzpicture}
\begin{axis}
	[xtick={1,...,14},
	ymax=2200,
	yticklabel={$\pgfmathprintnumber{\tick}\mu$s},
	style={
	/pgf/number format/.cd,
	use comma,
	1000 sep={},
	},
	]
\addplot table [x=elements, y=solve, col sep=comma] {solve-crt-client.csv};
\end{axis}
\end{tikzpicture}

==> picture/crt-time-measure-server.tikz <==
\begin{tikzpicture}
\begin{axis}
	[xtick={1,...,14},
	yticklabel={$\pgfmathprintnumber{\tick}\mu$s},
	style={
	/pgf/number format/.cd,
	},
	scaled ticks=false 
	]
\addplot table [x=elements, y=lock, col sep=comma] {create-crt-server.csv};
\end{axis}
\end{tikzpicture}

==> picture/crt-time-measure.tikz <==
	\begin{tikzpicture}
	\begin{axis}
	[every error bar/.append style={line width=0.9pt},
	font=\scriptsize,
	ybar,
	enlarge x limits=0.15,
	ymajorgrids = true,
	ybar=2pt,% configures ‘bar shift’
	bar width=20pt,
	bar shift=0pt,
	xtick={1,...,6},
	yticklabel={$\pgfmathprintnumber{\tick}\mu$s},
	style={
	/pgf/number format/.cd,
	use comma,
	1000 sep={},
	},
	nodes near coords,
	every node near coord/.append style={color=black},
	xlabel=Number of elements in CRT
	]
	\addplot+[error bars/.cd,
	y dir=both,y explicit,error mark options={
		rotate=90,
		black,
		mark size=6pt,
		line width=0.6pt
	}]
	coordinates {
		(1,540) +- (0, 0)};
	\addplot+[error bars/.cd,
	y dir=both,y explicit,error mark options={
		rotate=90,
		black,
		mark size=6pt,
		line width=0.6pt
	}]
	coordinates {
		(2,1231) +- (8, 39)};
	\addplot+[error bars/.cd,
	y dir=both,y explicit,
	error mark options={
		rotate=90,
		black,
		mark size=6pt,
		line width=0.6pt
	}]
	coordinates {
		(3,2108) +- (16, 18)};
	\addplot+[error bars/.cd,
	y dir=both,y explicit,
	error bar style={line width=0.6pt},error mark options={
		rotate=90,
		black,
		mark size=6pt,
		line width=0.6pt
	}]
	coordinates {
		(4,3120) +- (13, 12)};
	\addplot+[draw=violet,fill=violet!30!white,error bars/.cd,
	y dir=both,y explicit,
	error mark options={rotate=90,
		mark size=6pt,
		black,
		line width=0.6pt
	}]
	coordinates {
		(5,4377) +- (11, 35)};
	\addplot+[draw=teal,fill=teal!30!white,error bars/.cd,
	y dir=both,y explicit,
	error mark options={rotate=90,
		black,
		mark size=6pt,
		line width=0.6pt
	}]
	coordinates {
		(6,4325) +- (64, 32)};
	\end{axis}
	\end{tikzpicture}

==> picture/measure-cake-bereinigt.csv <==
Element_in_CRT;Run;Prepare_GMP;Create_CRT;Solve_CRT;CRT_Size
1;1;238972;214;79;41
1;2;228816;208;81;41
1;3;474115;213;79;41
1;4;194124;209;81;41
1;5;200523;213;81;40
1;6;396668;212;82;41
1;7;217394;219;83;41
1;8;416023;221;84;41
1;9;367374;221;83;40
1;10;298195;217;84;41
1;11;167208;232;86;40
1;12;233857;225;86;41
1;13;218495;235;89;41
1;14;368205;234;84;39
1;15;208283;236;88;41
1;16;181169;237;88;41
1;17;199951;241;89;41
1;18;313473;240;88;40
1;19;253016;247;89;40
1;20;182463;249;90;41
1;21;295737;263;93;41
1;22;203653;258;93;41
1;23;188148;262;90;39
1;24;218804;264;94;41
1;25;654776;273;95;41
1;26;214206;273;95;40
1;27;345189;279;97;41
1;28;249793;280;97;41
1;29;455346;287;98;41
1;30;218489;290;99;40
2;1;467646;10788;170;83
2;2;676193;10765;174;84
2;3;592778;11169;173;84
2;4;617915;11047;177;84
2;5;656859;10771;174;83
2;6;393071;10998;180;84
2;7;575880;11104;178;83
2;8;385172;11017;181;84
2;9;499136;11329;184;84
2;10;424258;11463;183;83
2;11;480111;10892;185;84
2;12;389742;11556;187;84
2;13;821923;11026;188;84
2;14;559767;11117;188;84
2;15;631816;11135;189;84
2;16;753187;11447;186;83
2;17;500793;11098;191;84
2;18;628545;11520;192;84
2;19;960417;11197;193;83
2;20;686893;10971;196;84
2;21;340067;11511;197;84
2;22;643704;11225;198;84
2;23;530019;11031;197;84
2;24;491479;11224;198;84
2;25;765424;11541;196;83
2;26;789320;11167;200;84
2;27;556162;11595;202;84
2;28;422722;11479;202;84
2;29;409156;11271;202;84
2;30;533392;11178;203;84
3;1;942365;17901;258;124
3;2;790556;17992;258;123
3;3;988450;17311;263;124
3;4;688677;18004;265;125
3;5;755530;18062;264;125
3;6;660852;18064;263;123
3;7;680075;17755;266;124
3;8;561161;18057;267;125
3;9;1098747;18346;270;125
3;10;832444;18475;270;125
3;11;957272;18421;272;125
3;12;843036;18294;271;124
3;13;1231807;18307;274;124
3;14;670575;18596;275;125
3;15;860343;18253;275;124
3;16;723247;18649;278;125
3;17;1018392;18349;275;124
3;18;967306;18565;276;124
3;19;604466;18829;279;124
3;20;677335;18537;279;124
3;21;580586;18657;284;125
3;22;826352;18663;282;125
3;23;751230;19031;285;125
3;24;859028;18963;285;125
3;25;1044181;18566;284;124
3;26;713904;18650;286;124
3;27;861196;18666;290;125
3;28;786773;18629;289;125
3;29;923266;18372;290;125
3;30;786385;18604;291;125
4;1;1136511;26891;360;166
4;2;1213368;26441;361;166
4;3;1035795;26478;364;165
4;4;935037;26583;366;166
4;5;903371;26083;366;165
4;6;837912;26815;370;166
4;7;1334086;26475;370;166
4;8;1329737;26719;372;166
4;9;1077585;26702;371;165
4;10;1549488;26943;374;166
4;11;924634;26572;372;165
4;12;945187;26411;373;165
4;13;1434745;27094;372;165
4;14;880142;26966;374;166
4;15;854873;26691;374;165
4;16;811305;26762;373;165
4;17;1004143;27248;375;165
4;18;1044175;26687;376;165
4;19;1330725;26499;377;165
4;20;884825;27234;377;165
4;21;996147;26873;378;165
4;22;1024206;26960;379;165
4;23;1036221;26410;381;166
4;24;1085429;26909;375;164
4;25;1221097;27302;381;165
4;26;1706265;27004;381;165
4;27;1298544;27274;377;164
4;28;1271584;27382;384;166
4;29;1644348;27075;380;164
4;30;1150471;27460;385;165
5;1;1332515;36827;475;206
5;2;1662657;35698;476;206
5;3;1131071;35607;475;206
5;4;1044334;35480;477;206
5;5;1379578;35551;477;205
5;6;1293641;36267;481;206
5;7;1547944;36418;480;206
5;8;1662883;35300;481;206
5;9;1103239;35432;481;206
5;10;1333529;35830;478;205
5;11;1358375;35955;481;206
5;12;971799;35913;481;206
5;13;975019;36144;482;206
5;14;1335932;36270;482;206
5;15;1330024;35899;485;206
5;16;1163651;36145;480;205
5;17;1238477;36028;485;206
5;18;1208331;36150;485;206
5;19;1102311;36271;487;207
5;20;1498987;35806;486;206
5;21;1896177;36228;487;206
5;22;1549552;36350;480;204
5;23;1807330;36728;487;206
5;24;1355773;35954;488;206
5;25;1405082;36242;490;206
5;26;1173682;37026;493;207
5;27;1298044;36374;492;206
5;28;1871207;36056;492;206
5;29;1717503;36424;497;207
5;30;1582586;37186;495;206
6;1;1728447;47927;601;248
6;2;1652120;46307;600;247
6;3;1386919;45902;600;247
6;4;1194387;46698;593;245
6;5;1835050;47146;598;246
6;6;1678970;46474;600;247
6;7;1736379;47311;601;247
6;8;1420694;47106;601;247
6;9;1792329;47237;601;247
6;10;1128494;47108;601;247
6;11;1219898;46676;601;247
6;12;1371462;46656;601;247
6;13;1503337;46759;601;247
6;14;1372173;47296;600;247
6;15;1421345;46591;603;247
6;16;1380960;47796;602;247
6;17;1643860;46543;604;247
6;18;1501637;46902;604;247
6;19;1354126;46505;604;247
6;20;1438805;46826;604;247
6;21;1604242;46967;606;247
6;22;1317972;47427;606;247
6;23;1851067;46835;606;247
6;24;1406586;47780;605;247
6;25;2165151;47219;608;247
6;26;1389553;46796;611;248
6;27;1628739;47545;610;247
6;28;1586462;46758;612;247
6;29;1864318;47252;614;247
6;30;1612508;47606;616;247
7;1;1944820;58811;738;288
7;2;1982197;58012;739;288
7;3;1499498;58536;739;288
7;4;1805391;57589;735;287
7;5;2078676;59161;741;288
7;6;1946374;58474;741;287
7;7;1646657;57922;740;287
7;8;1993552;59290;744;288
7;9;1344039;58867;746;288
7;10;1788677;58987;744;287
7;11;1809980;58645;755;288
7;12;1626683;59023;747;287
7;13;1658469;58689;746;287
7;14;1944342;59313;750;288
7;15;2416098;59336;749;288
7;16;2099240;59598;750;288
7;17;1692001;58808;749;287
7;18;1994268;59072;751;288
7;19;1657289;58485;751;288
7;20;2365323;59527;754;288
7;21;2356777;59584;756;288
7;22;2133096;60141;756;288
7;23;1954801;59746;756;288
7;24;1885123;59516;758;288
7;25;2460837;59500;754;287
7;26;1636904;59097;758;288
7;27;2140024;58289;766;288
7;28;1829400;59801;757;287
7;29;1700020;59748;759;288
7;30;1881289;59351;758;288
8;1;2349824;71121;891;329
8;2;1946388;72797;892;329
8;3;1702608;71688;896;329
8;4;2569760;72347;893;329
8;5;2517378;72683;894;329
8;6;1792696;71257;895;328
8;7;2247780;72573;890;327
8;8;1607723;72648;898;329
8;9;1976653;72303;901;329
8;10;2121393;72154;898;328
8;11;1934940;72286;900;329
8;12;2033399;71199;903;329
8;13;2803289;70878;899;328
8;14;2444320;71872;903;328
8;15;2685375;72799;901;328
8;16;2238291;72091;905;328
8;17;2602257;71490;904;328
8;18;2575780;73679;908;329
8;19;2413101;73391;907;329
8;20;2248282;72256;911;329
8;21;2100804;71469;911;328
8;22;2852867;71605;910;328
8;23;1706513;72673;911;328
8;24;2107464;73517;910;328
8;25;2053145;73553;910;328
8;26;2088660;72389;913;329
8;27;2022233;72488;911;328
8;28;2665880;73019;912;328
8;29;2203649;72227;912;328
8;30;2340471;72627;917;329
9;1;2706193;85595;1057;369
9;2;2079705;86401;1061;370
9;3;2290243;85737;1060;369
9;4;2527026;84714;1063;370
9;5;2609523;85700;1062;369
9;6;2539948;85206;1057;368
9;7;1735211;85825;1066;370
9;8;2222706;86458;1067;370
9;9;2347837;85917;1063;369
9;10;2220492;86047;1066;369
9;11;2446352;84985;1070;370
9;12;3047094;85101;1070;370
9;13;2483562;85966;1058;367
9;14;2390494;85259;1070;369
9;15;2222901;85341;1071;369
9;16;3301030;86161;1073;369
9;17;3186270;87714;1075;370
9;18;2405248;85880;1075;369
9;19;2667607;87820;1077;370
9;20;2405306;87439;1077;369
9;21;2669208;86203;1078;370
9;22;2471694;85767;1077;369
9;23;2160076;85170;1080;370
9;24;3213869;87617;1079;369
9;25;2484539;87733;1083;370
9;26;2550248;87182;1084;369
9;27;2657347;85746;1086;370
9;28;2950611;88035;1087;370
9;29;2722056;86580;1087;369
9;30;2620823;87641;1090;370
10;1;2996229;100557;1235;411
10;2;2163804;101084;1232;410
10;3;2644129;100405;1233;410
10;4;3134558;101857;1233;410
10;5;2407839;101045;1234;410
10;6;2316431;102812;1237;410
10;7;2294658;101016;1236;410
10;8;2424694;101196;1237;410
10;9;2374937;101010;1238;410
10;10;2569245;102978;1240;410
10;11;2958082;102329;1241;410
10;12;2424614;102829;1241;410
10;13;2566647;101341;1243;410
10;14;3056846;102003;1241;410
10;15;3073041;102512;1246;411
10;16;2713848;102506;1243;410
10;17;2506494;102063;1240;409
10;18;2885963;101207;1245;410
10;19;2695725;101629;1245;410
10;20;2669202;102420;1246;410
10;21;2348194;102838;1246;410
10;22;3381011;102131;1249;411
10;23;2175475;103025;1250;410
10;24;2792588;101604;1249;410
10;25;3385539;103110;1252;411
10;26;2920538;103340;1252;410
10;27;2658027;103127;1255;411
10;28;3377761;104111;1249;409
10;29;3563914;103045;1252;410
10;30;3055621;103002;1254;410
11;1;3154881;117756;1421;451
11;2;2446418;118014;1422;451
11;3;3094476;116070;1420;451
11;4;3065383;116428;1419;451
11;5;2840250;118700;1421;451
11;6;2201336;118041;1420;450
11;7;2775514;116993;1427;451
11;8;2531276;117233;1425;451
11;9;2872403;118492;1428;452
11;10;3567139;118574;1428;451
11;11;3442756;118687;1425;450
11;12;2654479;119379;1430;451
11;13;3287980;120523;1433;452
11;14;3367333;119285;1435;452
11;15;2973364;119368;1430;451
11;16;3435932;118629;1434;451
11;17;2180808;118321;1433;451
11;18;3641017;118660;1432;450
11;19;2702924;118780;1435;450
11;20;2891661;118737;1435;450
11;21;4046486;119420;1439;451
11;22;2920474;119019;1437;450
11;23;3499089;118967;1437;450
11;24;3532220;120497;1445;452
11;25;3496819;119956;1442;451
11;26;4049235;120429;1442;451
11;27;3422125;120901;1445;451
11;28;3567693;119350;1446;451
11;29;3449477;121035;1446;451
11;30;2916034;118811;1447;451
12;1;3377567;135933;1624;492
12;2;2578787;135131;1626;492
12;3;3530937;134508;1627;492
12;4;3179476;134341;1624;492
12;5;2970808;136295;1627;492
12;6;2659117;135142;1622;490
12;7;2984870;134495;1630;492
12;8;2908897;135343;1630;492
12;9;3851704;134909;1630;492
12;10;3711456;137107;1630;492
12;11;2992590;137915;1633;492
12;12;3940853;134160;1626;491
12;13;3363274;136842;1631;491
12;14;3111151;136233;1632;491
12;15;3404128;134893;1631;491
12;16;2668290;135913;1634;492
12;17;2847991;135734;1636;492
12;18;3128482;136275;1632;491
12;19;4019778;135585;1632;491
12;20;3096953;136274;1633;491
12;21;3552772;135753;1637;492
12;22;4429175;135249;1641;492
12;23;4102911;135040;1638;492
12;24;3556774;135298;1640;492
12;25;4123795;136774;1631;490
12;26;3585514;136650;1636;491
12;27;3603518;134934;1641;492
12;28;3151606;135466;1637;491
12;29;3558373;135759;1642;492
12;30;3632186;136452;1639;491
13;1;3581594;153384;1841;532
13;2;3145893;154067;1843;533
13;3;3968775;155296;1846;533
13;4;3458559;154154;1833;531
13;5;2601974;153070;1839;532
13;6;3277138;153694;1842;532
13;7;3085494;156907;1849;533
13;8;4018332;155257;1852;533
13;9;3135203;154886;1853;533
13;10;3240698;153938;1851;532
13;11;3770623;155122;1853;533
13;12;3858046;154564;1855;533
13;13;3668014;154436;1858;533
13;14;3508673;154871;1858;533
13;15;3599740;155385;1860;533
13;16;3409675;155877;1861;533
13;17;4377795;155115;1861;533
13;18;3171104;154960;1860;532
13;19;3396224;156960;1870;533
13;20;4300145;154763;1861;532
13;21;3660370;154228;1866;533
13;22;4407289;156020;1867;533
13;23;4286723;154583;1867;532
13;24;4076339;155900;1869;533
13;25;4187591;155013;1868;532
13;26;3328950;156809;1866;532
13;27;4745975;156911;1867;532
13;28;4139333;155120;1874;533
13;29;4107915;157141;1875;533
13;30;3639884;159161;1883;533
14;1;3932180;173078;2072;574
14;2;3320397;175778;2071;574
14;3;4020860;173289;2070;573
14;4;3581099;174846;2070;573
14;5;3029035;174775;2069;573
14;6;3323421;174148;2070;573
14;7;3499441;173386;2078;574
14;8;4370463;172546;2083;574
14;9;4282729;174930;2074;573
14;10;3872363;175527;2074;573
14;11;4058295;174720;2080;574
14;12;3570529;175469;2076;573
14;13;3740532;176322;2079;573
14;14;3511482;176136;2082;573
14;15;3405597;176193;2079;573
14;16;4140712;174831;2079;573
14;17;3763273;171984;2075;572
14;18;4100201;176023;2081;573
14;19;4149050;176414;2088;574
14;20;4629002;177065;2088;574
14;21;4984255;174758;2087;574
14;22;4189252;174846;2089;574
14;23;4510349;178229;2080;572
14;24;3640346;175954;2086;573
14;25;4168934;175681;2089;574
14;26;5254075;175411;2091;574
14;27;3956984;176796;2091;574
14;28;4512672;176637;2093;574
14;29;3689839;175528;2089;573
14;30;4035721;177441;2090;573

==> picture/measure-cake.csv <==
crt 100 1
Element_in_CRT;Run;Prepare_GMP;Create_CRT;Solve_CRT;CRT_Size
1;1;238972;214;79;41
1;2;228816;208;81;41
1;3;474115;213;79;41
1;4;194124;209;81;41
1;5;200523;213;81;40
1;6;396668;212;82;41
1;7;217394;219;83;41
1;8;416023;221;84;41
1;9;367374;221;83;40
1;10;298195;217;84;41
1;11;167208;232;86;40
1;12;233857;225;86;41
1;13;218495;235;89;41
1;14;368205;234;84;39
1;15;208283;236;88;41
1;16;181169;237;88;41
1;17;199951;241;89;41
1;18;313473;240;88;40
1;19;253016;247;89;40
1;20;182463;249;90;41
1;21;295737;263;93;41
1;22;203653;258;93;41
1;23;188148;262;90;39
1;24;218804;264;94;41
1;25;654776;273;95;41
1;26;214206;273;95;40
1;27;345189;279;97;41
1;28;249793;280;97;41
1;29;455346;287;98;41
1;30;218489;290;99;40
1;31;443682;300;100;40
1;32;368071;300;102;41
1;33;279606;307;102;40
1;34;273592;306;103;41
1;35;471977;322;105;41
1;36;224590;323;106;41
1;37;780289;333;108;41
1;38;291365;333;108;40
1;39;357471;338;109;41
1;40;410856;340;110;41
1;41;187498;340;110;41
1;42;192850;350;112;41
1;43;498766;350;113;41
1;44;220524;360;114;41
1;45;299265;361;113;40
1;46;301224;372;117;41
1;47;218812;370;117;41
1;48;357703;377;118;41
1;49;268272;378;117;41
1;50;626090;385;118;41
1;51;369293;387;120;41
1;52;558094;399;121;40
1;53;318917;394;121;41
1;54;335956;403;120;40
1;55;260593;399;122;41
1;56;233341;402;123;41
1;57;268516;410;125;41
1;58;220442;420;124;39
1;59;286481;421;126;41
1;60;358410;425;126;40
1;61;265285;421;126;41
1;62;428687;435;129;41
1;63;332455;437;130;41
1;64;330698;446;131;41
1;65;278755;448;132;41
1;66;249001;452;132;41
1;67;471348;453;132;40
1;68;342793;457;134;41
1;69;431010;457;133;40
1;70;454974;463;135;41
1;71;473735;464;136;41
1;72;416351;474;136;40
1;73;621598;468;136;40
1;74;367025;479;139;41
1;75;264324;474;138;41
1;76;447543;491;139;40
1;77;279668;485;140;41
1;78;247120;496;142;41
1;79;261022;490;140;40
1;80;299993;507;145;41
1;81;664903;502;143;40
1;82;618742;506;142;40
1;83;357677;507;145;41
1;84;347410;517;146;41
1;85;313105;511;145;41
1;86;846283;523;148;41
1;87;421344;518;147;41
1;88;627001;528;149;41
1;89;412476;529;148;40
1;90;518511;530;149;41
1;91;388788;539;152;41
1;92;272341;540;151;40
1;93;265789;549;152;41
1;94;249294;551;154;41
1;95;351295;560;154;40
1;96;306301;562;156;41
1;97;407047;566;157;41
1;98;627602;562;156;41
1;99;257616;568;156;41
1;100;437855;571;157;40
> crt 100 2
Element_in_CRT;Run;Prepare_GMP;Create_CRT;Solve_CRT;CRT_Size
2;1;467646;10788;170;83
2;2;676193;10765;174;84
2;3;592778;11169;173;84
2;4;617915;11047;177;84
2;5;656859;10771;174;83
2;6;393071;10998;180;84
2;7;575880;11104;178;83
2;8;385172;11017;181;84
2;9;499136;11329;184;84
2;10;424258;11463;183;83
2;11;480111;10892;185;84
2;12;389742;11556;187;84
2;13;821923;11026;188;84
2;14;559767;11117;188;84
2;15;631816;11135;189;84
2;16;753187;11447;186;83
2;17;500793;11098;191;84
2;18;628545;11520;192;84
2;19;960417;11197;193;83
2;20;686893;10971;196;84
2;21;340067;11511;197;84
2;22;643704;11225;198;84
2;23;530019;11031;197;84
2;24;491479;11224;198;84
2;25;765424;11541;196;83
2;26;789320;11167;200;84
2;27;556162;11595;202;84
2;28;422722;11479;202;84
2;29;409156;11271;202;84
2;30;533392;11178;203;84
2;31;415786;11482;200;83
2;32;489252;11528;202;83
2;33;581056;10868;204;84
2;34;530629;11291;202;83
2;35;705774;11187;205;84
2;36;455408;11163;204;83
2;37;852985;11137;210;84
2;38;630166;11331;210;84
2;39;389632;11181;208;83
2;40;619390;11333;213;84
2;41;592674;11485;213;84
2;42;551163;10997;214;84
2;43;553458;11588;215;84
2;44;625934;11684;212;83
2;45;653854;11697;217;84
2;46;545958;11789;218;84
2;47;533588;11209;217;84
2;48;724278;11593;220;84
2;49;789455;11438;220;84
2;50;641060;11027;222;84
2;51;734279;11497;220;83
2;52;1290092;11926;224;84
2;53;656489;11832;224;84
2;54;553313;11531;223;83
2;55;635358;11497;226;84
2;56;653042;11561;226;83
2;57;555050;11553;227;83
2;58;611347;11861;231;84
2;59;755608;11722;231;83
2;60;640681;11125;234;84
2;61;674617;11516;234;83
2;62;841592;11988;238;84
2;63;786158;12016;239;84
2;64;510079;12028;241;84
2;65;737223;12069;239;83
2;66;668566;12068;241;83
2;67;705823;11683;245;84
2;68;705497;11900;246;84
2;69;650979;11941;248;84
2;70;1040187;11704;249;84
2;71;575796;12181;247;83
2;72;677100;12121;252;84
2;73;1397626;11605;253;84
2;74;793517;11985;254;84
2;75;1086224;11889;257;84
2;76;742874;11860;257;84
2;77;777335;11886;256;83
2;78;610834;11793;259;84
2;79;1113350;12235;257;83
2;80;774791;12307;260;84
2;81;756288;12346;260;84
2;82;975781;11960;262;84
2;83;722016;11901;263;84
2;84;822414;12530;263;84
2;85;982526;11930;261;83
2;86;544887;12295;262;83
2;87;632422;12035;264;83
2;88;686022;12293;266;83
2;89;584474;12386;267;84
2;90;840474;12289;271;84
2;91;788913;11705;271;84
2;92;747052;12308;272;84
2;93;986525;12542;274;84
2;94;884627;12234;274;84
2;95;1403803;12033;275;84
2;96;604032;12483;274;83
2;97;1050585;12573;278;84
2;98;603700;12359;276;83
2;99;668506;12353;280;84
2;100;639751;12154;280;84
> crt 100 3
Element_in_CRT;Run;Prepare_GMP;Create_CRT;Solve_CRT;CRT_Size
3;1;942365;17901;258;124
3;2;790556;17992;258;123
3;3;988450;17311;263;124
3;4;688677;18004;265;125
3;5;755530;18062;264;125
3;6;660852;18064;263;123
3;7;680075;17755;266;124
3;8;561161;18057;267;125
3;9;1098747;18346;270;125
3;10;832444;18475;270;125
3;11;957272;18421;272;125
3;12;843036;18294;271;124
3;13;1231807;18307;274;124
3;14;670575;18596;275;125
3;15;860343;18253;275;124
3;16;723247;18649;278;125
3;17;1018392;18349;275;124
3;18;967306;18565;276;124
3;19;604466;18829;279;124
3;20;677335;18537;279;124
3;21;580586;18657;284;125
3;22;826352;18663;282;125
3;23;751230;19031;285;125
3;24;859028;18963;285;125
3;25;1044181;18566;284;124
3;26;713904;18650;286;124
3;27;861196;18666;290;125
3;28;786773;18629;289;125
3;29;923266;18372;290;125
3;30;786385;18604;291;125
3;31;692556;18776;290;125
3;32;975292;18869;292;125
3;33;1090974;18419;293;125
3;34;900263;18818;292;124
3;35;1532460;18848;295;124
3;36;1076215;19060;298;125
3;37;1165683;18763;297;124
3;38;895815;18985;297;124
3;39;1575845;19157;300;125
3;40;776319;19283;301;125
3;41;978761;19047;300;125
3;42;1038168;18625;301;125
3;43;668486;19028;302;125
3;44;998607;19080;301;124
3;45;945066;19378;304;124
3;46;1417588;18646;301;123
3;47;1018781;19148;304;124
3;48;1484417;18953;305;124
3;49;1498276;19158;306;125
3;50;1274892;19414;309;125
3;51;994928;19400;312;125
3;52;797443;18977;310;125
3;53;1170405;18918;312;124
3;54;955868;19356;315;125
3;55;1037887;18829;316;125
3;56;1028784;19041;318;125
3;57;941900;19118;320;125
3;58;786830;19380;317;124
3;59;835429;19568;319;125
3;60;937692;19163;317;124
3;61;923673;19157;320;125
3;62;941732;19420;321;125
3;63;1475760;19654;320;124
3;64;1180386;19083;321;124
3;65;767833;19662;324;125
3;66;1141862;19473;323;125
3;67;1023002;19349;326;125
3;68;936340;19145;327;124
3;69;838826;19309;326;124
3;70;1303412;19734;330;125
3;71;1078920;19539;332;125
3;72;1712999;19732;333;125
3;73;1478503;19927;336;125
3;74;1049442;20178;336;125
3;75;948420;19694;336;124
3;76;1073717;20170;338;124
3;77;1356681;19547;338;124
3;78;832751;20132;339;124
3;79;940035;20000;340;124
3;80;1067816;19633;343;125
3;81;1288656;19863;343;125
3;82;890459;19759;346;125
3;83;1536965;19863;349;125
3;84;1269666;20377;345;123
3;85;2567394;19764;350;125
3;86;1232744;20229;353;125
3;87;1132285;20402;352;124
3;88;1346647;20343;353;124
3;89;1039679;19913;355;125
3;90;1197972;20324;353;123
3;91;884630;20490;355;124
3;92;2042998;20577;357;125
3;93;1419047;20394;358;125
3;94;1405498;20427;360;125
3;95;1288380;19899;360;125
3;96;1168223;19797;360;124
3;97;1426955;20111;363;125
3;98;1546076;20331;363;125
3;99;1193570;20767;365;124
3;100;1368757;20713;366;125
> crt 100 4
Element_in_CRT;Run;Prepare_GMP;Create_CRT;Solve_CRT;CRT_Size
4;1;1136511;26891;360;166
4;2;1213368;26441;361;166
4;3;1035795;26478;364;165
4;4;935037;26583;366;166
4;5;903371;26083;366;165
4;6;837912;26815;370;166
4;7;1334086;26475;370;166
4;8;1329737;26719;372;166
4;9;1077585;26702;371;165
4;10;1549488;26943;374;166
4;11;924634;26572;372;165
4;12;945187;26411;373;165
4;13;1434745;27094;372;165
4;14;880142;26966;374;166
4;15;854873;26691;374;165
4;16;811305;26762;373;165
4;17;1004143;27248;375;165
4;18;1044175;26687;376;165
4;19;1330725;26499;377;165
4;20;884825;27234;377;165
4;21;996147;26873;378;165
4;22;1024206;26960;379;165
4;23;1036221;26410;381;166
4;24;1085429;26909;375;164
4;25;1221097;27302;381;165
4;26;1706265;27004;381;165
4;27;1298544;27274;377;164
4;28;1271584;27382;384;166
4;29;1644348;27075;380;164
4;30;1150471;27460;385;165
4;31;1247176;26948;387;165
4;32;1060688;27226;392;166
4;33;1146271;27108;391;165
4;34;1709914;27281;394;166
4;35;1246600;27163;396;165
4;36;1622150;28152;398;166
4;37;1778820;27598;397;165
4;38;1468199;27615;394;163
4;39;1107172;27849;400;165
4;40;1542437;27472;402;165
4;41;1184347;27556;404;165
4;42;1211902;28469;404;165
4;43;1402435;27990;407;165
4;44;1061400;28091;409;165
4;45;1143758;27665;416;165
4;46;1234206;27833;415;166
4;47;1679100;27952;414;165
4;48;1439424;28224;414;165
4;49;1078144;27763;415;165
4;50;1394371;28114;417;165
4;51;1084782;27820;419;165
4;52;1276589;28581;421;165
4;53;1477443;28153;421;166
4;54;1960688;28137;419;165
4;55;1910687;28766;420;165
4;56;911617;28519;421;165
4;57;1144281;28451;418;164
4;58;1656405;28472;423;165
4;59;1154058;28141;424;165
4;60;1214483;28458;425;165
4;61;1446688;28565;431;166
4;62;1290586;28386;431;166
4;63;2131882;28338;428;165
4;64;1413928;29364;433;166
4;65;1144455;28222;431;165
4;66;1543425;28085;433;165
4;67;1503268;28922;433;166
4;68;1061314;28872;435;166
4;69;2116914;28704;433;165
4;70;1565739;28752;437;166
4;71;1832442;28893;436;166
4;72;1372039;28726;436;165
4;73;1746870;28746;436;165
4;74;1755322;28598;437;165
4;75;1630984;29025;439;165
4;76;2032816;28968;443;166
4;77;1415065;28416;445;166
4;78;1746502;28638;445;166
4;79;1878525;28979;442;164
4;80;1819103;28880;448;166
4;81;1238059;28496;442;164
4;82;1317574;29168;447;165
4;83;1827072;28919;447;165
4;84;1302931;28860;450;165
4;85;1707059;29067;446;164
4;86;2152109;29215;453;166
4;87;1339112;29305;453;166
4;88;1933786;29039;453;165
4;89;2375861;29390;455;165
4;90;1927743;29183;452;164
4;91;2573237;29399;459;166
4;92;1305142;29042;459;165
4;93;1489240;29465;459;165
4;94;2345691;29608;461;165
4;95;1560900;28975;461;165
4;96;2637671;29753;463;165
4;97;1890060;29516;464;165
4;98;1653090;29738;467;166
4;99;1416022;28867;466;165
4;100;2008153;29696;463;164
> crt 100 5
Element_in_CRT;Run;Prepare_GMP;Create_CRT;Solve_CRT;CRT_Size
5;1;1332515;36827;475;206
5;2;1662657;35698;476;206
5;3;1131071;35607;475;206
5;4;1044334;35480;477;206
5;5;1379578;35551;477;205
5;6;1293641;36267;481;206
5;7;1547944;36418;480;206
5;8;1662883;35300;481;206
5;9;1103239;35432;481;206
5;10;1333529;35830;478;205
5;11;1358375;35955;481;206
5;12;971799;35913;481;206
5;13;975019;36144;482;206
5;14;1335932;36270;482;206
5;15;1330024;35899;485;206
5;16;1163651;36145;480;205
5;17;1238477;36028;485;206
5;18;1208331;36150;485;206
5;19;1102311;36271;487;207
5;20;1498987;35806;486;206
5;21;1896177;36228;487;206
5;22;1549552;36350;480;204
5;23;1807330;36728;487;206
5;24;1355773;35954;488;206
5;25;1405082;36242;490;206
5;26;1173682;37026;493;207
5;27;1298044;36374;492;206
5;28;1871207;36056;492;206
5;29;1717503;36424;497;207
5;30;1582586;37186;495;206
5;31;1517164;36449;497;206
5;32;1653835;36553;497;206
5;33;1259418;35891;498;206
5;34;1434215;36499;499;206
5;35;1952184;36085;500;206
5;36;1151573;36811;500;205
5;37;1142516;36701;504;206
5;38;1426617;36333;502;205
5;39;1434879;36926;505;206
5;40;1496371;36942;507;206
5;41;1322274;36537;507;206
5;42;1291728;37054;509;206
5;43;1249775;36747;509;206
5;44;1716774;37071;508;206
5;45;1547030;37281;509;206
5;46;1444681;37177;512;206
5;47;1538693;37377;511;206
5;48;1589814;36982;514;207
5;49;1499766;37306;512;206
5;50;2073157;37457;517;207
5;51;1342531;37393;515;206
5;52;1887553;37659;518;207
5;53;1269692;37327;518;207
5;54;1737116;36302;517;206
5;55;1839365;36755;517;205
5;56;2027483;37210;517;205
5;57;2010719;38084;519;206
5;58;1770377;37430;521;206
5;59;1583673;36799;521;206
5;60;1894745;37777;523;206
5;61;2076702;37229;522;206
5;62;1571795;37944;525;207
5;63;1723172;37349;524;206
5;64;2020657;37645;524;206
5;65;1337144;37935;524;206
5;66;1359845;37253;526;206
5;67;1911518;37581;525;206
5;68;1320878;37772;529;207
5;69;2321259;37281;521;205
5;70;1626168;36892;527;205
5;71;1801817;37132;530;206
5;72;1934374;37889;529;206
5;73;1785896;38195;528;206
5;74;1680171;37545;528;206
5;75;1631040;37658;529;206
5;76;1684869;37766;531;207
5;77;1535747;37934;532;206
5;78;1653789;38138;531;206
5;79;1547960;37486;533;206
5;80;1570278;37611;532;206
5;81;1954537;37734;535;206
5;82;1595179;37765;535;206
5;83;2487818;38634;538;207
5;84;1659376;38172;536;206
5;85;1800801;38166;537;206
5;86;2686975;38016;538;206
5;87;2537957;38083;536;206
5;88;1660100;38454;539;206
5;89;1434582;38582;542;207
5;90;1860133;38033;540;206
5;91;1993292;38530;540;206
5;92;1869855;38878;543;206
5;93;1649977;38088;543;206
5;94;2250783;37841;544;206
5;95;1359602;37767;545;206
5;96;1630429;38208;544;206
5;97;2174761;38520;544;206
5;98;2532544;38373;545;207
gmp_default_alloc: Virtual memory exhausted.
#! exit 1: powering off
ÿmain(): This is RIOT! (Version: 2017.10-DESKTOP-58DFL8T-HEAD)
> ÿmain(): This is RIOT! (Version: 2017.10-DESKTOP-58DFL8T-HEAD)
> crt 100 6
Element_in_CRT;Run;Prepare_GMP;Create_CRT;Solve_CRT;CRT_Size
6;1;1728447;47927;601;248
6;2;1652120;46307;600;247
6;3;1386919;45902;600;247
6;4;1194387;46698;593;245
6;5;1835050;47146;598;246
6;6;1678970;46474;600;247
6;7;1736379;47311;601;247
6;8;1420694;47106;601;247
6;9;1792329;47237;601;247
6;10;1128494;47108;601;247
6;11;1219898;46676;601;247
6;12;1371462;46656;601;247
6;13;1503337;46759;601;247
6;14;1372173;47296;600;247
6;15;1421345;46591;603;247
6;16;1380960;47796;602;247
6;17;1643860;46543;604;247
6;18;1501637;46902;604;247
6;19;1354126;46505;604;247
6;20;1438805;46826;604;247
6;21;1604242;46967;606;247
6;22;1317972;47427;606;247
6;23;1851067;46835;606;247
6;24;1406586;47780;605;247
6;25;2165151;47219;608;247
6;26;1389553;46796;611;248
6;27;1628739;47545;610;247
6;28;1586462;46758;612;247
6;29;1864318;47252;614;247
6;30;1612508;47606;616;247
6;31;1454426;47433;619;248
6;32;2063342;48131;611;245
6;33;1497273;47915;618;247
6;34;1217083;47546;621;247
6;35;1707805;47072;619;247
6;36;2010470;47502;620;247
6;37;1882915;47283;623;247
6;38;1282360;47416;623;247
6;39;1732537;47794;615;245
6;40;1748357;48109;626;247
6;41;1910461;47910;623;247
6;42;2203035;47781;623;246
6;43;1818717;47989;624;247
6;44;1396047;47933;627;247
6;45;1917133;49135;627;247
6;46;2510396;47813;628;246
6;47;2012050;48339;631;247
6;48;1728838;47645;630;247
6;49;2082589;48482;631;247
6;50;1911703;48354;623;245
6;51;2155153;48359;637;247
6;52;1659792;48624;630;247
6;53;1938466;47953;630;247
6;54;1762488;47876;629;247
6;55;1505482;47714;627;246
6;56;1894600;47899;630;247
6;57;1855007;47920;633;248
6;58;1964454;48355;630;247
6;59;2031311;47736;631;247
6;60;2391533;48097;634;247
6;61;2292041;48564;636;247
6;62;1626559;47962;634;246
6;63;2308554;48992;638;247
6;64;2465900;48990;638;247
6;65;2069659;48475;638;247
6;66;1489772;48727;640;247
6;67;1830533;48985;642;247
6;68;1903641;48391;644;247
6;69;1972448;49343;646;247
6;70;2055876;48207;640;246
6;71;2774486;48625;646;247
6;72;2334337;49223;645;247
6;73;2342615;48924;646;247
6;74;1835595;49167;644;247
6;75;2081864;48374;646;247
6;76;2369001;48753;646;247
6;77;1770976;48685;645;247
6;78;1907523;48373;645;247
6;79;1796437;49536;647;247
6;80;2635472;49274;647;247
6;81;3175388;48441;649;247
6;82;1891789;49222;649;247
6;83;1623600;50036;651;247
Stack pointer corrupted, reset to top of stack
FSR/FAR:
 CFSR: 0x00008200
 HFSR: 0x40000000
 DFSR: 0x00000000
 AFSR: 0x00000000
 BFAR: 0x20010000
Misc
EXC_RET: 0xfffffffd
crt 100 7
Element_in_CRT;Run;Prepare_GMP;Create_CRT;Solve_CRT;CRT_Size
7;1;1944820;58811;738;288
7;2;1982197;58012;739;288
7;3;1499498;58536;739;288
7;4;1805391;57589;735;287
7;5;2078676;59161;741;288
7;6;1946374;58474;741;287
7;7;1646657;57922;740;287
7;8;1993552;59290;744;288
7;9;1344039;58867;746;288
7;10;1788677;58987;744;287
7;11;1809980;58645;755;288
7;12;1626683;59023;747;287
7;13;1658469;58689;746;287
7;14;1944342;59313;750;288
7;15;2416098;59336;749;288
7;16;2099240;59598;750;288
7;17;1692001;58808;749;287
7;18;1994268;59072;751;288
7;19;1657289;58485;751;288
7;20;2365323;59527;754;288
7;21;2356777;59584;756;288
7;22;2133096;60141;756;288
7;23;1954801;59746;756;288
7;24;1885123;59516;758;288
7;25;2460837;59500;754;287
7;26;1636904;59097;758;288
7;27;2140024;58289;766;288
7;28;1829400;59801;757;287
7;29;1700020;59748;759;288
7;30;1881289;59351;758;288
7;31;2306168;59046;759;288
7;32;1524408;59159;759;288
7;33;1917908;59935;757;287
7;34;1811175;59325;759;288
7;35;1978129;59793;759;288
7;36;2476266;59313;759;288
7;37;2036470;59147;760;288
7;38;1585331;60461;766;288
7;39;2311073;59332;757;287
7;40;2451666;59125;766;288
7;41;2147568;59443;756;287
7;42;2376719;60095;760;288
7;43;2111598;60640;759;287
7;44;2203666;59920;762;288
7;45;2141997;59283;764;288
7;46;2193380;59837;763;288
7;47;1765012;60147;762;288
7;48;2040840;60303;763;288
7;49;2269084;60242;764;288
7;50;2070914;60041;762;288
7;51;2206714;59232;761;287
7;52;2071509;60345;761;287
7;53;2060552;60309;764;288
7;54;2088263;60091;763;288
7;55;1856883;59841;764;288
7;56;1822070;59761;762;287
7;57;1927683;60568;764;287
7;58;1995409;60045;768;288
7;59;2102639;59890;765;287
7;60;2167378;60550;765;287
7;61;2742085;59498;764;287
7;62;2856926;60897;765;287
7;63;1912789;59823;767;288
7;64;2210387;60405;769;288
7;65;2406513;59741;769;288
7;66;2056101;59314;771;288
7;67;1827665;60905;773;288
7;68;2108415;60227;773;288
7;69;2248941;60675;769;287
7;70;2765998;60763;773;288
7;71;1844743;60026;772;288
7;72;2323198;59094;769;287
gmp_default_alloc: Virtual memory exhausted.
#! exit 1: powering off
crt 100 8
Element_in_CRT;Run;Prepare_GMP;Create_CRT;Solve_CRT;CRT_Size
8;1;2349824;71121;891;329
8;2;1946388;72797;892;329
8;3;1702608;71688;896;329
8;4;2569760;72347;893;329
8;5;2517378;72683;894;329
8;6;1792696;71257;895;328
8;7;2247780;72573;890;327
8;8;1607723;72648;898;329
8;9;1976653;72303;901;329
8;10;2121393;72154;898;328
8;11;1934940;72286;900;329
8;12;2033399;71199;903;329
8;13;2803289;70878;899;328
8;14;2444320;71872;903;328
8;15;2685375;72799;901;328
8;16;2238291;72091;905;328
8;17;2602257;71490;904;328
8;18;2575780;73679;908;329
8;19;2413101;73391;907;329
8;20;2248282;72256;911;329
8;21;2100804;71469;911;328
8;22;2852867;71605;910;328
8;23;1706513;72673;911;328
8;24;2107464;73517;910;328
8;25;2053145;73553;910;328
8;26;2088660;72389;913;329
8;27;2022233;72488;911;328
8;28;2665880;73019;912;328
8;29;2203649;72227;912;328
8;30;2340471;72627;917;329
8;31;2422586;72523;916;328
8;32;2950245;73841;920;329
8;33;2234515;72081;924;329
8;34;2726101;73414;923;329
8;35;2971004;73207;924;329
8;36;3041094;73177;932;328
8;37;2844395;73366;923;328
8;38;2938009;73871;926;329
8;39;2448667;73417;928;329
8;40;3121633;73747;927;328
8;41;2150351;73528;930;329
8;42;2232294;73313;933;329
8;43;2708425;74714;927;327
8;44;2728006;74223;943;328
8;45;2938895;73266;939;329
8;46;2506909;74064;939;329
8;47;2471976;73922;942;329
8;48;2644193;73968;943;329
8;49;2412700;73058;936;327
8;50;2446726;74942;945;329
8;51;2455367;74512;946;329
8;52;3075490;74490;945;329
8;53;3044209;74113;947;329
8;54;3699168;74023;944;328
8;55;2930611;74673;944;328
8;56;2451248;74620;948;329
8;57;2984310;75117;944;328
8;58;2843543;73731;949;329
8;59;2881758;75185;947;328
8;60;2399608;74725;952;329
8;61;3657083;74384;949;328
8;62;2731599;75850;953;328
8;63;2965498;75960;954;329
gmp_default_alloc: Virtual memory exhausted.
#! exit 1: powering off
crt 100 9
Element_in_CRT;Run;Prepare_GMP;Create_CRT;Solve_CRT;CRT_Size
9;1;2706193;85595;1057;369
9;2;2079705;86401;1061;370
9;3;2290243;85737;1060;369
9;4;2527026;84714;1063;370
9;5;2609523;85700;1062;369
9;6;2539948;85206;1057;368
9;7;1735211;85825;1066;370
9;8;2222706;86458;1067;370
9;9;2347837;85917;1063;369
9;10;2220492;86047;1066;369
9;11;2446352;84985;1070;370
9;12;3047094;85101;1070;370
9;13;2483562;85966;1058;367
9;14;2390494;85259;1070;369
9;15;2222901;85341;1071;369
9;16;3301030;86161;1073;369
9;17;3186270;87714;1075;370
9;18;2405248;85880;1075;369
9;19;2667607;87820;1077;370
9;20;2405306;87439;1077;369
9;21;2669208;86203;1078;370
9;22;2471694;85767;1077;369
9;23;2160076;85170;1080;370
9;24;3213869;87617;1079;369
9;25;2484539;87733;1083;370
9;26;2550248;87182;1084;369
9;27;2657347;85746;1086;370
9;28;2950611;88035;1087;370
9;29;2722056;86580;1087;369
9;30;2620823;87641;1090;370
9;31;3462297;87562;1090;369
9;32;2793527;88096;1090;369
9;33;3050495;86832;1091;369
9;34;3333580;87471;1094;370
9;35;2795092;86839;1097;370
9;36;3262899;87758;1094;369
9;37;2510797;88452;1097;369
9;38;2883624;87428;1095;369
9;39;2882058;86961;1098;370
9;40;3193416;88283;1089;368
9;41;3037065;88672;1099;369
9;42;2766959;89007;1102;370
9;43;2642172;88781;1102;370
9;44;3025841;87427;1102;369
9;45;2983023;88019;1105;370
9;46;2900348;87977;1105;370
9;47;3451169;89797;1106;370
9;48;3921801;86745;1102;369
9;49;3046103;88676;1094;367
9;50;2785279;88991;1107;370
9;51;3323712;88694;1105;369
9;52;3213566;88671;1107;369
9;53;2484708;88963;1108;369
9;54;3154845;88310;1111;370
9;55;3635441;88384;1112;369
9;56;3158885;89744;1113;369
gmp_default_alloc: Virtual memory exhausted.
#! exit 1: powering off
crt 100 10
Element_in_CRT;Run;Prepare_GMP;Create_CRT;Solve_CRT;CRT_Size
10;1;2996229;100557;1235;411
10;2;2163804;101084;1232;410
10;3;2644129;100405;1233;410
10;4;3134558;101857;1233;410
10;5;2407839;101045;1234;410
10;6;2316431;102812;1237;410
10;7;2294658;101016;1236;410
10;8;2424694;101196;1237;410
10;9;2374937;101010;1238;410
10;10;2569245;102978;1240;410
10;11;2958082;102329;1241;410
10;12;2424614;102829;1241;410
10;13;2566647;101341;1243;410
10;14;3056846;102003;1241;410
10;15;3073041;102512;1246;411
10;16;2713848;102506;1243;410
10;17;2506494;102063;1240;409
10;18;2885963;101207;1245;410
10;19;2695725;101629;1245;410
10;20;2669202;102420;1246;410
10;21;2348194;102838;1246;410
10;22;3381011;102131;1249;411
10;23;2175475;103025;1250;410
10;24;2792588;101604;1249;410
10;25;3385539;103110;1252;411
10;26;2920538;103340;1252;410
10;27;2658027;103127;1255;411
10;28;3377761;104111;1249;409
10;29;3563914;103045;1252;410
10;30;3055621;103002;1254;410
10;31;2995896;102840;1258;411
10;32;3604954;104339;1256;410
10;33;2450081;102867;1257;410
10;34;2811390;103425;1257;410
10;35;2903825;104153;1260;411
10;36;3216629;102918;1261;411
10;37;2676217;102985;1259;410
10;38;3334208;103518;1258;410
10;39;2728490;102623;1260;410
10;40;2661530;101755;1261;410
10;41;3014434;103391;1260;410
10;42;3481697;103468;1263;411
10;43;3854254;102798;1261;410
10;44;3085456;103947;1260;410
10;45;2838046;104855;1260;410
10;46;3235477;103472;1263;410
10;47;2879988;104302;1268;411
10;48;3483111;103023;1267;411
10;49;3039142;104116;1260;409
10;50;2172908;103278;1262;409
10;51;2904915;104545;1267;410
gmp_default_realloc: Virtual memory exhausted.
#! exit 1: powering off
crt 100 11
Element_in_CRT;Run;Prepare_GMP;Create_CRT;Solve_CRT;CRT_Size
11;1;3154881;117756;1421;451
11;2;2446418;118014;1422;451
11;3;3094476;116070;1420;451
11;4;3065383;116428;1419;451
11;5;2840250;118700;1421;451
11;6;2201336;118041;1420;450
11;7;2775514;116993;1427;451
11;8;2531276;117233;1425;451
11;9;2872403;118492;1428;452
11;10;3567139;118574;1428;451
11;11;3442756;118687;1425;450
11;12;2654479;119379;1430;451
11;13;3287980;120523;1433;452
11;14;3367333;119285;1435;452
11;15;2973364;119368;1430;451
11;16;3435932;118629;1434;451
11;17;2180808;118321;1433;451
11;18;3641017;118660;1432;450
11;19;2702924;118780;1435;450
11;20;2891661;118737;1435;450
11;21;4046486;119420;1439;451
11;22;2920474;119019;1437;450
11;23;3499089;118967;1437;450
11;24;3532220;120497;1445;452
11;25;3496819;119956;1442;451
11;26;4049235;120429;1442;451
11;27;3422125;120901;1445;451
11;28;3567693;119350;1446;451
11;29;3449477;121035;1446;451
11;30;2916034;118811;1447;451
11;31;3098502;120099;1450;451
11;32;3808264;120198;1451;451
11;33;3620714;119460;1451;451
11;34;3369913;120640;1452;451
11;35;3149176;120133;1452;451
11;36;3088605;118973;1452;451
11;37;3334548;121188;1455;451
11;38;3552670;120834;1455;451
11;39;4093978;119955;1453;451
11;40;3889667;120758;1454;451
11;41;3001250;120458;1456;451
11;42;3780770;121373;1458;451
11;43;3356671;120999;1458;451
11;44;3534670;120586;1459;451
11;45;3993818;121205;1466;450
11;46;3323104;121815;1461;451
gmp_default_alloc: Virtual memory exhausted.
#! exit 1: powering off
crt 100 12
Element_in_CRT;Run;Prepare_GMP;Create_CRT;Solve_CRT;CRT_Size
12;1;3377567;135933;1624;492
12;2;2578787;135131;1626;492
12;3;3530937;134508;1627;492
12;4;3179476;134341;1624;492
12;5;2970808;136295;1627;492
12;6;2659117;135142;1622;490
12;7;2984870;134495;1630;492
12;8;2908897;135343;1630;492
12;9;3851704;134909;1630;492
12;10;3711456;137107;1630;492
12;11;2992590;137915;1633;492
12;12;3940853;134160;1626;491
12;13;3363274;136842;1631;491
12;14;3111151;136233;1632;491
12;15;3404128;134893;1631;491
12;16;2668290;135913;1634;492
12;17;2847991;135734;1636;492
12;18;3128482;136275;1632;491
12;19;4019778;135585;1632;491
12;20;3096953;136274;1633;491
12;21;3552772;135753;1637;492
12;22;4429175;135249;1641;492
12;23;4102911;135040;1638;492
12;24;3556774;135298;1640;492
12;25;4123795;136774;1631;490
12;26;3585514;136650;1636;491
12;27;3603518;134934;1641;492
12;28;3151606;135466;1637;491
12;29;3558373;135759;1642;492
12;30;3632186;136452;1639;491
12;31;3323072;135865;1641;492
12;32;3203984;135997;1643;492
12;33;3026073;134853;1641;492
12;34;3455700;136126;1643;492
12;35;3748441;139685;1640;491
12;36;4201883;137163;1648;492
12;37;3845624;137756;1646;492
12;38;3257554;137699;1650;492
12;39;3478499;136816;1649;492
12;40;3743116;137275;1656;492
12;41;3502237;137543;1648;492
12;42;3311959;138552;1651;492
gmp_default_alloc: Virtual memory exhausted.
#! exit 1: powering off
crt 100 13
Element_in_CRT;Run;Prepare_GMP;Create_CRT;Solve_CRT;CRT_Size
13;1;3581594;153384;1841;532
13;2;3145893;154067;1843;533
13;3;3968775;155296;1846;533
13;4;3458559;154154;1833;531
13;5;2601974;153070;1839;532
13;6;3277138;153694;1842;532
13;7;3085494;156907;1849;533
13;8;4018332;155257;1852;533
13;9;3135203;154886;1853;533
13;10;3240698;153938;1851;532
13;11;3770623;155122;1853;533
13;12;3858046;154564;1855;533
13;13;3668014;154436;1858;533
13;14;3508673;154871;1858;533
13;15;3599740;155385;1860;533
13;16;3409675;155877;1861;533
13;17;4377795;155115;1861;533
13;18;3171104;154960;1860;532
13;19;3396224;156960;1870;533
13;20;4300145;154763;1861;532
13;21;3660370;154228;1866;533
13;22;4407289;156020;1867;533
13;23;4286723;154583;1867;532
13;24;4076339;155900;1869;533
13;25;4187591;155013;1868;532
13;26;3328950;156809;1866;532
13;27;4745975;156911;1867;532
13;28;4139333;155120;1874;533
13;29;4107915;157141;1875;533
13;30;3639884;159161;1883;533
13;31;3988212;157625;1878;532
13;32;4460679;156413;1881;533
13;33;4572856;157480;1880;533
13;34;5090994;154997;1882;532
13;35;3816669;157889;1883;533
13;36;4061367;157808;1882;533
13;37;4346643;157501;1884;533
13;38;3932229;156432;1885;532
13;39;3376581;157197;1888;532
gmp_default_realloc: Virtual memory exhausted.
#! exit 1: powering off
crt 100 14
Element_in_CRT;Run;Prepare_GMP;Create_CRT;Solve_CRT;CRT_Size
14;1;3932180;173078;2072;574
14;2;3320397;175778;2071;574
14;3;4020860;173289;2070;573
14;4;3581099;174846;2070;573
14;5;3029035;174775;2069;573
14;6;3323421;174148;2070;573
14;7;3499441;173386;2078;574
14;8;4370463;172546;2083;574
14;9;4282729;174930;2074;573
14;10;3872363;175527;2074;573
14;11;4058295;174720;2080;574
14;12;3570529;175469;2076;573
14;13;3740532;176322;2079;573
14;14;3511482;176136;2082;573
14;15;3405597;176193;2079;573
14;16;4140712;174831;2079;573
14;17;3763273;171984;2075;572
14;18;4100201;176023;2081;573
14;19;4149050;176414;2088;574
14;20;4629002;177065;2088;574
14;21;4984255;174758;2087;574
14;22;4189252;174846;2089;574
14;23;4510349;178229;2080;572
14;24;3640346;175954;2086;573
14;25;4168934;175681;2089;574
14;26;5254075;175411;2091;574
14;27;3956984;176796;2091;574
14;28;4512672;176637;2093;574
14;29;3689839;175528;2089;573
14;30;4035721;177441;2090;573
14;31;5287484;175375;2087;573
14;32;3526129;177236;2091;574
14;33;4202101;175931;2089;573
14;34;4011673;176814;2086;573
14;35;4597617;177186;2091;574
14;36;3824824;177076;2090;574
gmp_default_alloc: Virtual memory exhausted.
#! exit 1: powering off


==> picture/measure-lkh.csv <==
Element_Keys;Run;Encrypt;Decrypt
1;1;125;201
1;2;125;201
1;3;125;201
1;4;125;201
1;5;125;201
1;6;125;201
1;7;125;201
1;8;125;201
1;9;125;201
1;10;125;201
1;11;125;201
1;12;125;201
1;13;125;201
1;14;125;201
1;15;125;201
1;16;125;201
1;17;125;201
1;18;125;201
1;19;125;201
1;20;125;201
1;21;125;201
1;22;125;201
1;23;125;201
1;24;125;201
1;25;125;201
1;26;125;201
1;27;125;201
1;28;125;201
1;29;125;201
1;30;125;201
1;31;125;201
1;32;125;201
1;33;125;201
1;34;125;201
1;35;125;201
1;36;125;201
1;37;125;201
1;38;125;201
1;39;125;201
1;40;125;201
1;41;125;201
1;42;125;201
1;43;125;201
1;44;125;201
1;45;125;201
1;46;125;201
1;47;125;201
1;48;125;201
1;49;125;201
1;50;125;201
2;1;187;302
2;2;188;302
2;3;188;302
2;4;188;302
2;5;188;302
2;6;188;302
2;7;188;302
2;8;188;302
2;9;188;302
2;10;188;302
2;11;188;302
2;12;188;302
2;13;188;302
2;14;188;302
2;15;188;302
2;16;188;302
2;17;188;302
2;18;188;302
2;19;188;302
2;20;188;302
2;21;188;302
2;22;188;302
2;23;188;302
2;24;188;302
2;25;188;302
2;26;188;302
2;27;188;302
2;28;188;302
2;29;188;302
2;30;188;302
2;31;188;302
2;32;188;302
2;33;188;302
2;34;188;302
2;35;188;302
2;36;188;302
2;37;188;302
2;38;188;302
2;39;188;302
2;40;188;302
2;41;188;302
2;42;188;302
2;43;188;302
2;44;188;302
2;45;188;302
2;46;188;302
2;47;188;302
2;48;188;302
2;49;188;302
2;50;188;302
3;1;250;404
3;2;250;403
3;3;250;403
3;4;250;404
3;5;250;404
3;6;250;404
3;7;250;403
3;8;250;403
3;9;250;404
3;10;250;403
3;11;250;403
3;12;250;404
3;13;250;404
3;14;250;404
3;15;250;403
3;16;250;403
3;17;250;404
3;18;250;404
3;19;250;404
3;20;250;403
3;21;250;403
3;22;250;404
3;23;250;404
3;24;250;404
3;25;250;403
3;26;250;403
3;27;250;404
3;28;250;404
3;29;250;404
3;30;250;403
3;31;250;403
3;32;250;404
3;33;257;403
3;34;250;403
3;35;250;403
3;36;250;404
3;37;250;404
3;38;250;404
3;39;250;403
3;40;250;403
3;41;250;404
3;42;250;404
3;43;250;404
3;44;250;403
3;45;250;403
3;46;250;404
3;47;250;404
3;48;250;404
3;49;250;403
3;50;250;403
4;1;312;505
4;2;312;505
4;3;312;505
4;4;312;505
4;5;312;505
4;6;312;505
4;7;312;505
4;8;312;505
4;9;312;505
4;10;312;505
4;11;312;505
4;12;312;505
4;13;312;505
4;14;312;505
4;15;312;505
4;16;312;505
4;17;312;505
4;18;312;505
4;19;312;505
4;20;312;505
4;21;312;505
4;22;312;505
4;23;312;505
4;24;319;505
4;25;312;505
4;26;312;505
4;27;312;505
4;28;312;505
4;29;312;505
4;30;312;505
4;31;312;505
4;32;312;505
4;33;312;505
4;34;312;505
4;35;312;505
4;36;312;505
4;37;312;505
4;38;312;505
4;39;312;505
4;40;312;505
4;41;312;505
4;42;312;505
4;43;312;505
4;44;312;505
4;45;312;505
4;46;312;505
4;47;312;505
4;48;312;505
4;49;312;505
4;50;312;505
5;1;375;606
5;2;374;607
5;3;374;607
5;4;374;607
5;5;374;607
5;6;374;607
5;7;374;607
5;8;374;607
5;9;374;607
5;10;374;607
5;11;374;607
5;12;374;607
5;13;374;607
5;14;374;607
5;15;374;607
5;16;374;607
5;17;374;607
5;18;374;607
5;19;374;607
5;20;374;607
5;21;374;607
5;22;374;607
5;23;374;607
5;24;374;607
5;25;374;607
5;26;374;607
5;27;374;607
5;28;374;607
5;29;374;607
5;30;374;607
5;31;374;607
5;32;374;607
5;33;374;607
5;34;374;607
5;35;374;607
5;36;374;607
5;37;374;607
5;38;374;607
5;39;374;607
5;40;374;607
5;41;374;607
5;42;374;607
5;43;374;607
5;44;374;607
5;45;374;607
5;46;374;607
5;47;374;607
5;48;374;607
5;49;374;607
5;50;374;607
6;1;437;708
6;2;437;708
6;3;437;708
6;4;437;708
6;5;444;708
6;6;437;708
6;7;437;708
6;8;437;708
6;9;437;708
6;10;437;708
6;11;437;708
6;12;437;708
6;13;437;708
6;14;437;708
6;15;437;708
6;16;437;708
6;17;437;708
6;18;437;708
6;19;437;708
6;20;437;708
6;21;437;708
6;22;437;708
6;23;437;708
6;24;437;708
6;25;437;708
6;26;437;708
6;27;437;708
6;28;437;708
6;29;437;708
6;30;437;708
6;31;437;708
6;32;437;708
6;33;437;708
6;34;437;708
6;35;437;708
6;36;437;708
6;37;437;708
6;38;437;708
6;39;437;708
6;40;437;708
6;41;437;708
6;42;437;708
6;43;437;708
6;44;437;708
6;45;437;708
6;46;437;708
6;47;437;715
6;48;437;708
6;49;437;708
6;50;437;708
7;1;499;810
7;2;499;809
7;3;499;809
7;4;499;809
7;5;499;809
7;6;499;809
7;7;499;809
7;8;499;809
7;9;499;809
7;10;499;809
7;11;499;809
7;12;499;809
7;13;499;809
7;14;499;809
7;15;499;809
7;16;499;809
7;17;499;809
7;18;499;809
7;19;499;809
7;20;499;809
7;21;499;809
7;22;499;809
7;23;499;816
7;24;499;809
7;25;499;809
7;26;499;809
7;27;499;809
7;28;499;809
7;29;499;809
7;30;499;809
7;31;499;809
7;32;499;809
7;33;499;809
7;34;499;809
7;35;499;809
7;36;499;809
7;37;499;809
7;38;499;809
7;39;499;809
7;40;499;809
7;41;499;809
7;42;499;809
7;43;499;809
7;44;499;809
7;45;499;809
7;46;499;809
7;47;499;809
7;48;499;809
7;49;499;809
7;50;499;809
8;1;562;911
8;2;562;911
8;3;562;910
8;4;562;911
8;5;562;910
8;6;562;911
8;7;562;911
8;8;562;910
8;9;562;911
8;10;562;911
8;11;562;910
8;12;562;911
8;13;562;911
8;14;562;910
8;15;562;911
8;16;562;910
8;17;562;911
8;18;562;911
8;19;562;910
8;20;562;911
8;21;562;910
8;22;562;911
8;23;562;911
8;24;562;910
8;25;562;911
8;26;562;910
8;27;562;911
8;28;562;911
8;29;562;910
8;30;562;911
8;31;562;910
8;32;562;911
8;33;562;910
8;34;562;911
8;35;562;911
8;36;562;910
8;37;562;911
8;38;562;910
8;39;562;911
8;40;562;911
8;41;562;910
8;42;562;911
8;43;562;910
8;44;562;911
8;45;562;911
8;46;562;910
8;47;562;911
8;48;562;910
8;49;562;911
8;50;562;911
9;1;624;1012
9;2;624;1013
9;3;624;1013
9;4;625;1013
9;5;624;1013
9;6;624;1013
9;7;624;1013
9;8;624;1013
9;9;624;1013
9;10;624;1013
9;11;624;1013
9;12;625;1013
9;13;624;1013
9;14;624;1013
9;15;624;1013
9;16;624;1013
9;17;625;1013
9;18;624;1013
9;19;624;1020
9;20;624;1013
9;21;624;1013
9;22;624;1013
9;23;624;1013
9;24;625;1013
9;25;624;1013
9;26;624;1013
9;27;624;1013
9;28;624;1013
9;29;625;1013
9;30;624;1013
9;31;624;1013
9;32;624;1013
9;33;624;1013
9;34;625;1013
9;35;624;1013
9;36;624;1013
9;37;624;1013
9;38;624;1013
9;39;625;1013
9;40;624;1013
9;41;624;1013
9;42;624;1013
9;43;624;1013
9;44;625;1013
9;45;624;1013
9;46;624;1013
9;47;624;1013
9;48;624;1013
9;49;625;1013
9;50;624;1020
10;1;687;1113
10;2;686;1114
10;3;686;1114
10;4;686;1114
10;5;686;1114
10;6;686;1114
10;7;686;1114
10;8;686;1121
10;9;686;1114
10;10;686;1114
10;11;686;1114
10;12;686;1114
10;13;686;1114
10;14;686;1114
10;15;686;1114
10;16;686;1114
10;17;686;1114
10;18;686;1114
10;19;686;1114
10;20;686;1114
10;21;686;1114
10;22;686;1114
10;23;686;1114
10;24;686;1114
10;25;686;1114
10;26;686;1114
10;27;686;1114
10;28;686;1114
10;29;686;1114
10;30;686;1114
10;31;686;1114
10;32;686;1114
10;33;686;1114
10;34;686;1114
10;35;686;1114
10;36;686;1114
10;37;686;1121
10;38;686;1114
10;39;686;1114
10;40;686;1114
10;41;686;1114
10;42;686;1114
10;43;686;1114
10;44;686;1114
10;45;686;1114
10;46;686;1114
10;47;686;1114
10;48;686;1114
10;49;686;1114
10;50;686;1114
11;1;748;1215
11;2;749;1215
11;3;749;1215
11;4;749;1215
11;5;749;1215
11;6;749;1215
11;7;749;1215
11;8;749;1215
11;9;749;1215
11;10;749;1222
11;11;749;1215
11;12;749;1215
11;13;749;1215
11;14;749;1215
11;15;749;1215
11;16;749;1215
11;17;749;1215
11;18;749;1215
11;19;749;1215
11;20;749;1215
11;21;749;1215
11;22;749;1215
11;23;749;1215
11;24;749;1215
11;25;749;1215
11;26;749;1215
11;27;749;1215
11;28;749;1215
11;29;749;1215
11;30;749;1215
11;31;749;1215
11;32;749;1215
11;33;749;1215
11;34;749;1215
11;35;749;1215
11;36;749;1215
11;37;749;1222
11;38;749;1215
11;39;749;1215
11;40;749;1215
11;41;749;1215
11;42;749;1215
11;43;749;1215
11;44;749;1215
11;45;749;1215
11;46;749;1215
11;47;749;1215
11;48;749;1215
11;49;749;1215
11;50;749;1215
12;1;811;1317
12;2;811;1316
12;3;811;1316
12;4;811;1316
12;5;811;1316
12;6;811;1316
12;7;811;1316
12;8;811;1316
12;9;811;1316
12;10;811;1316
12;11;811;1316
12;12;811;1316
12;13;811;1316
12;14;811;1316
12;15;811;1316
12;16;811;1316
12;17;811;1316
12;18;811;1316
12;19;811;1316
12;20;811;1316
12;21;811;1316
12;22;811;1316
12;23;811;1316
12;24;811;1316
12;25;811;1323
12;26;811;1316
12;27;811;1316
12;28;811;1316
12;29;811;1316
12;30;811;1316
12;31;811;1316
12;32;811;1316
12;33;811;1316
12;34;811;1316
12;35;811;1316
12;36;811;1316
12;37;811;1316
12;38;811;1316
12;39;811;1316
12;40;811;1316
12;41;811;1316
12;42;811;1316
12;43;811;1316
12;44;811;1316
12;45;811;1316
12;46;811;1316
12;47;811;1316
12;48;811;1316
12;49;811;1316
12;50;811;1323
13;1;873;1418
13;2;874;1418
13;3;874;1418
13;4;874;1418
13;5;874;1418
13;6;874;1419
13;7;874;1418
13;8;874;1418
13;9;874;1419
13;10;874;1418
13;11;874;1418
13;12;874;1419
13;13;874;1425
13;14;874;1418
13;15;874;1418
13;16;874;1418
13;17;874;1419
13;18;874;1418
13;19;874;1418
13;20;874;1418
13;21;874;1418
13;22;874;1419
13;23;874;1418
13;24;874;1418
13;25;874;1418
13;26;874;1418
13;27;874;1419
13;28;874;1418
13;29;874;1418
13;30;874;1418
13;31;874;1418
13;32;874;1419
13;33;874;1418
13;34;874;1418
13;35;874;1418
13;36;874;1418
13;37;881;1419
13;38;874;1418
13;39;874;1419
13;40;874;1418
13;41;874;1418
13;42;874;1418
13;43;874;1418
13;44;874;1419
13;45;874;1418
13;46;874;1418
13;47;874;1418
13;48;874;1418
13;49;874;1419
13;50;874;1418
14;1;936;1519
14;2;936;1520
14;3;935;1520
14;4;935;1520
14;5;935;1520
14;6;935;1520
14;7;936;1520
14;8;935;1520
14;9;936;1520
14;10;935;1520
14;11;935;1520
14;12;935;1520
14;13;935;1520
14;14;935;1520
14;15;935;1520
14;16;935;1520
14;17;935;1520
14;18;935;1520
14;19;935;1520
14;20;935;1520
14;21;935;1520
14;22;935;1520
14;23;935;1520
14;24;935;1520
14;25;935;1520
14;26;935;1520
14;27;935;1520
14;28;935;1520
14;29;935;1520
14;30;935;1520
14;31;935;1520
14;32;935;1520
14;33;935;1520
14;34;935;1520
14;35;935;1520
14;36;935;1520
14;37;935;1520
14;38;935;1520
14;39;935;1520
14;40;935;1520
14;41;935;1520
14;42;935;1520
14;43;935;1520
14;44;935;1520
14;45;935;1520
14;46;935;1520
14;47;935;1520
14;48;935;1520
14;49;935;1520
14;50;935;1520
15;1;999;1620
15;2;998;1621
15;3;998;1621
15;4;998;1621
15;5;998;1621
15;6;1005;1621
15;7;998;1621
15;8;998;1621
15;9;998;1621
15;10;998;1621
15;11;998;1621
15;12;998;1621
15;13;998;1621
15;14;998;1621
15;15;998;1621
15;16;998;1621
15;17;998;1621
15;18;998;1621
15;19;998;1621
15;20;998;1621
15;21;998;1621
15;22;998;1621
15;23;998;1621
15;24;998;1621
15;25;998;1621
15;26;998;1621
15;27;1005;1621
15;28;998;1621
15;29;998;1621
15;30;998;1621
15;31;998;1621
15;32;998;1621
15;33;998;1621
15;34;998;1621
15;35;998;1621
15;36;998;1621
15;37;998;1621
15;38;998;1621
15;39;998;1621
15;40;998;1621
15;41;998;1621
15;42;998;1621
15;43;998;1621
15;44;998;1621
15;45;998;1621
15;46;998;1621
15;47;998;1621
15;48;998;1621
15;49;998;1621
15;50;998;1621
